On higher order passivity preserving schemes for nonlinear Maxwell's equations

We present two strategies for designing passivity preserving higher order discretization methods for Maxwell's equations in nonlinear Kerr-type media. Both approaches are based on variational approximation schemes in space and time. This allows to rigorously prove energy conservation or dissipation, and thus passivity, on the fully discrete level. For linear media, the proposed methods coincide with certain combinations of mixed finite element and implicit Runge-Kutta schemes. The order optimal convergence rates, which can thus be expected for linear problems, are also observed for nonlinear problems in the numerical tests.

==> soldata.txt <==
x   solT0   solT40  solT80  solT120 solT160 solLT0  solLT40 solLT80 solLT120    solLT160
0	1	0.0003801	5.6154e-05	5.528e-05	-2.5482e-05	1	0.00052672	6.6479e-05	7.3933e-06	-1.2978e-05
0.0125	0.96923	0.00051667	-8.7924e-05	-4.7367e-06	2.1891e-05	0.96923	0.00043329	-3.1153e-05	-2.7924e-06	6.6047e-06
0.025	0.8825	0.0015465	0.00018396	7.0792e-06	-4.931e-05	0.8825	0.0012503	4.9369e-05	3.4914e-07	-1.3777e-05
0.0375	0.75484	0.0028582	3.4954e-05	-4.0809e-05	1.3707e-05	0.75484	0.0025425	-1.3552e-05	3.9511e-06	7.2136e-06
0.05	0.60653	0.0061216	4.733e-07	1.7074e-05	-3.4207e-05	0.60653	0.005522	-3.9053e-06	-1.8159e-05	-1.4686e-05
0.0625	0.45783	0.01255	-0.00017093	6.8989e-05	4.1289e-05	0.45783	0.011459	2.0785e-05	1.4511e-05	6.9925e-06
0.075	0.32465	0.024373	9.5573e-05	-6.5225e-05	-6.7276e-05	0.32465	0.021732	-7.9332e-05	-3.8227e-05	-1.1652e-05
0.0875	0.21627	0.043992	0.00025159	-4.39e-05	3.4207e-06	0.21627	0.039798	5.4206e-05	2.157e-05	3.5172e-06
0.1	0.13534	0.074463	-0.00024212	-6.9059e-05	-3.0343e-05	0.13534	0.067432	-0.00011783	-4.0844e-05	2.7554e-07
0.1125	0.07956	0.12065	-0.00023306	0.00014941	5.6279e-05	0.07956	0.10802	4.9109e-05	1.4369e-05	-5.2215e-06
0.125	0.043937	0.18441	2.1054e-05	-0.00011009	-4.8449e-05	0.043937	0.16239	-4.8384e-05	-6.1239e-06	2.287e-05
0.1375	0.022794	0.26452	0.00047592	-8.2286e-05	-4.7742e-05	0.022794	0.22886	-1.1402e-05	-1.3024e-05	-1.8225e-05
0.15	0.011109	0.35467	-0.00029719	-2.3924e-05	5.2407e-05	0.011109	0.30363	0.00010211	6.2533e-05	4.8962e-05
0.1625	0.0050861	0.4374	-0.00054584	0.00012932	4.7269e-05	0.0050861	0.37762	-6.8616e-05	-4.7971e-05	-2.8853e-05
0.175	0.0021875	0.49359	0.00044791	6.4824e-05	3.6045e-05	0.0021875	0.44147	0.00018677	0.00011615	5.9506e-05
0.1875	0.00088383	0.51632	0.00072546	-0.00020467	-0.0001447	0.00088383	0.48485	5.9905e-06	-5.67e-05	-2.5693e-05
0.2	0.00033546	0.50708	-0.00010434	0.00013465	0.00015549	0.00033546	0.49979	0.00022226	8.3346e-05	3.1969e-05
0.2125	0.00011961	0.47277	-0.00046285	8.0534e-05	8.6434e-05	0.00011961	0.48454	0.00048598	-1.3323e-05	-6.7827e-07
0.225	4.0065e-05	0.42074	0.0019192	0.00013456	1.9646e-06	4.0065e-05	0.44089	0.0010096	-4.3707e-05	-3.6389e-05
0.2375	1.2607e-05	0.35743	0.0041486	-0.00015711	-0.00019	1.2607e-05	0.37717	0.0026411	5.4795e-05	3.756e-05
0.25	3.7267e-06	0.28877	0.0052718	-0.00010657	5.8187e-05	3.7267e-06	0.30318	0.0054693	-0.00014961	-0.00010553
0.2625	1.0349e-06	0.2207	0.011025	0.00015943	0.00027807	1.0349e-06	0.22882	0.01141	7.3102e-05	5.8993e-05
0.275	2.6996e-07	0.15877	0.025439	-8.3967e-06	-0.00023167	2.6996e-07	0.16249	0.021893	-9.9829e-05	-0.00010597
0.2875	6.6156e-08	0.10687	0.046039	1.9124e-05	-0.00023908	6.6156e-08	0.10821	0.039599	1.1098e-05	3.3309e-05
0.3	1.523e-08	0.067455	0.073579	-0.00030348	1.2192e-05	1.523e-08	0.067811	0.067518	5.7468e-05	-7.2482e-06
0.3125	3.2937e-09	0.039776	0.11982	-5.0146e-05	0.00044317	3.2937e-09	0.039856	0.10786	-5.4117e-05	-2.9828e-05
0.325	6.6916e-10	0.021984	0.19139	0.00038723	-0.00018595	6.6916e-10	0.021993	0.16231	0.00011532	0.00011495
0.3375	1.2771e-10	0.011414	0.28372	0.00021342	-0.0005424	1.2771e-10	0.011415	0.22895	-3.6952e-05	-6.9941e-05
0.35	2.2897e-11	0.0055255	0.38592	-0.00050143	0.00031979	2.2897e-11	0.0055255	0.30367	1.7447e-05	0.00012564
0.3625	3.8565e-12	0.0025343	0.46915	-0.00053163	0.00059151	3.8565e-12	0.0025343	0.37793	2.7319e-05	-3.6023e-05
0.375	6.1019e-13	0.0010702	0.51023	0.00093824	-0.00013975	6.1019e-13	0.0010702	0.44168	-3.6974e-05	-2.0541e-06
0.3875	9.0697e-14	0.00043409	0.51386	0.0010029	-0.00085516	9.0697e-14	0.00043409	0.48501	9.5241e-05	3.5807e-05
0.4	1.2664e-14	0.00015873	0.49099	-0.001035	0.00030631	1.2664e-14	0.00015873	0.49981	0.00016527	-0.00011199
0.4125	1.6612e-15	5.6967e-05	0.45041	-0.0010917	0.0010446	1.6612e-15	5.6967e-05	0.48436	0.0004702	5.3076e-05
0.425	2.047e-16	1.7856e-05	0.39855	0.0032236	-0.00041674	2.047e-16	1.7856e-05	0.44066	0.001152	-6.1998e-05
0.4375	2.3695e-17	5.672e-06	0.33928	0.0056403	-0.0012096	2.3695e-17	5.672e-06	0.37692	0.0025891	-5.4021e-07
0.45	2.5768e-18	1.5034e-06	0.27621	0.0026967	0.00032017	2.5768e-18	1.5034e-06	0.30303	0.0055741	5.3924e-05
0.4625	2.6323e-19	4.2259e-07	0.21347	0.0088027	0.001515	2.6323e-19	4.2259e-07	0.22878	0.01139	-3.6076e-05
0.475	2.5262e-20	9.2974e-08	0.15537	0.029284	-0.00038935	2.5262e-20	9.2974e-08	0.16255	0.021829	5.5489e-05
0.4875	2.2774e-21	2.3101e-08	0.10568	0.049205	-0.0017603	2.2774e-21	2.3101e-08	0.10831	0.039542	-7.996e-06
0.5	1.9287e-22	4.1081e-09	0.067212	0.070607	0.00035553	1.9287e-22	4.1081e-09	0.067919	0.067363	-2.1844e-05
0.5125	1.5345e-23	9.0035e-10	0.039789	0.11635	0.0019704	1.5345e-23	9.0035e-10	0.039934	0.10776	1.8639e-05
0.525	1.1469e-24	1.2435e-10	0.022026	0.20076	-4.6425e-05	1.1469e-24	1.2435e-10	0.022033	0.16226	-2.9049e-05
0.5375	8.0523e-26	2.3949e-11	0.011425	0.31375	-0.002266	8.0523e-26	2.3949e-11	0.011423	0.22899	4.9645e-06
0.55	5.3111e-27	2.4072e-12	0.0055168	0.42351	-9.5874e-05	5.3111e-27	2.4072e-12	0.0055159	0.30385	1.4142e-05
0.5625	3.2908e-28	4.0519e-13	0.0025188	0.49471	0.0023811	3.2908e-28	4.0519e-13	0.0025187	0.37818	1.2155e-06
0.575	1.9155e-29	2.6382e-14	0.0010557	0.51594	0.00027063	1.9155e-29	2.6382e-14	0.0010557	0.44193	3.6127e-05
0.5875	1.0474e-30	3.8688e-15	0.00042364	0.50337	-0.0017698	1.0474e-30	3.8688e-15	0.00042365	0.48517	7.3519e-05
0.6	5.3802e-32	1.3014e-16	0.00015226	0.4723	-0.00132	5.3802e-32	1.3014e-16	0.00015226	0.4998	0.00018418
0.6125	2.5962e-33	1.7714e-17	5.3483e-05	0.4296	0.0014323	2.5962e-33	1.7714e-17	5.3483e-05	0.48419	0.0004879
0.625	1.1769e-34	3.2819e-19	1.6177e-05	0.37945	0.005918	1.1769e-34	3.2819e-19	1.6177e-05	0.44041	0.0011413
0.6375	5.0119e-36	5.9314e-20	4.9397e-06	0.32404	0.0029416	5.0119e-36	5.9314e-20	4.9397e-06	0.37667	0.0026145
0.65	2.005e-37	4.6094e-21	1.2199e-06	0.26557	-0.0018185	2.005e-37	4.6094e-21	1.2199e-06	0.30287	0.0055818
0.6625	7.5351e-39	-2.3438e-23	3.1966e-07	0.20712	0.011548	7.5351e-39	-2.3438e-23	3.1966e-07	0.22874	0.011382
0.675	2.6602e-40	3.6486e-24	6.0995e-08	0.15222	0.033779	2.6602e-40	3.6487e-24	6.0994e-08	0.1626	0.021797
0.6875	8.8227e-42	8.6509e-24	1.3335e-08	0.10451	0.048733	8.8227e-42	8.6509e-24	1.3335e-08	0.10842	0.039459
0.7	2.7488e-43	-4.0643e-24	1.7242e-09	0.066958	0.066839	2.7488e-43	-4.0643e-24	1.7242e-09	0.068025	0.067247
0.7125	8.0452e-45	5.5547e-26	2.8866e-10	0.039809	0.11351	8.0452e-45	5.5547e-26	2.8866e-10	0.040011	0.10764
0.725	2.212e-46	9.4242e-26	1.2594e-11	0.022078	0.21695	2.212e-46	9.4242e-26	1.2594e-11	0.022072	0.16219
0.7375	5.7135e-48	-1.48e-26	1.8991e-13	0.011441	0.35415	5.7135e-48	-1.48e-26	1.899e-13	0.011432	0.22904
0.75	1.3863e-49	2.5108e-27	-5.0126e-13	0.0055095	0.46056	1.3863e-49	2.5108e-27	-5.0125e-13	0.0055068	0.30403
0.7625	3.1601e-51	4.0627e-28	-8.6206e-14	0.0025034	0.50973	3.1601e-51	4.0627e-28	-8.6206e-14	0.0025033	0.37845
0.775	6.7667e-53	-1.7434e-28	-1.6387e-15	0.0010411	0.512	6.7667e-53	-1.7434e-28	-1.6388e-15	0.0010413	0.44219
0.7875	1.3612e-54	2.5357e-30	6.8304e-16	0.0004131	0.48862	1.3612e-54	2.5357e-30	6.8302e-16	0.00041314	0.48532
0.8	2.5722e-56	2.4703e-30	2.3361e-16	0.00014572	0.4535	2.5722e-56	2.4703e-30	2.3361e-16	0.00014572	0.49978
0.8125	4.5662e-58	-4.1383e-31	2.3945e-17	4.9958e-05	0.41086	4.5662e-58	-4.1383e-31	2.3945e-17	4.9956e-05	0.48402
0.825	7.6149e-60	7.5839e-32	-3.8265e-18	1.4478e-05	0.36297	7.6149e-60	7.5839e-32	-3.8266e-18	1.4478e-05	0.44016
0.8375	1.193e-61	9.0315e-33	-7.771e-19	4.2048e-06	0.31101	1.193e-61	9.0315e-33	-7.7711e-19	4.2048e-06	0.37643
0.85	1.7557e-63	-3.6763e-33	-1.3006e-20	9.3974e-07	0.25637	1.7557e-63	-3.6763e-33	-1.3005e-20	9.3977e-07	0.30272
0.8625	2.4273e-65	4.366e-35	8.9047e-21	2.2044e-07	0.20147	2.4273e-65	4.366e-35	8.9049e-21	2.2044e-07	0.22871
0.875	3.1525e-67	4.1813e-35	2.0917e-21	3.1554e-08	0.1493	3.1525e-67	4.1813e-35	2.0917e-21	3.1552e-08	0.16266
0.8875	3.8463e-69	-6.3491e-36	9.29e-23	4.8588e-09	0.10338	3.8463e-69	-6.3491e-36	9.2894e-23	4.8586e-09	0.10852
0.9	4.4085e-71	1.0758e-36	-5.9333e-23	-1.0797e-10	0.066691	4.4085e-71	1.0758e-36	-5.9333e-23	-1.0792e-10	0.068131
0.9125	4.7468e-73	1.2629e-37	-6.9982e-24	-1.2041e-10	0.03983	4.7468e-73	1.2629e-37	-6.9981e-24	-1.204e-10	0.040088
0.925	4.8013e-75	-4.5155e-38	1.1522e-24	-3.8077e-11	0.022138	4.8013e-75	-4.5155e-38	1.1522e-24	-3.8078e-11	0.022112
0.9375	4.5622e-77	1.1025e-40	1.9002e-25	-6.4197e-12	0.011463	4.5622e-77	1.1024e-40	1.9001e-25	-6.4203e-12	0.011441
0.95	4.0724e-79	4.99e-40	-1.9892e-26	6.061e-14	0.005505	4.0724e-79	4.9901e-40	-1.9892e-26	6.0602e-14	0.0054987
0.9625	3.4149e-81	-5.5409e-41	-2.815e-27	1.4274e-13	0.0024918	3.4149e-81	-5.5409e-41	-2.8149e-27	1.4276e-13	0.0024916
0.975	2.6901e-83	7.8133e-42	2.4758e-28	4.1865e-14	0.0010391	2.6901e-83	7.8132e-42	2.4757e-28	4.1867e-14	0.0010396
0.9875	1.9907e-85	1.116e-42	-2.4693e-29	4.7689e-15	0.00044885	1.9907e-85	1.116e-42	-2.4696e-29	4.7683e-15	0.00044897
1	1.3839e-87	-6.8213e-43	2.2898e-29	-1.6168e-15	0.00027822	1.3839e-87	-6.8213e-43	2.2899e-29	-1.6171e-15	0.00027821

